Lifting the Winding Number: Precise Discontinuities in Neural Fields for Physics Simulation

Cutting thin-walled deformable structures is common in daily life, but poses significant challenges for simulation due to the introduced spatial discontinuities. Traditional methods rely on mesh-based domain representations, which require frequent remeshing and refinement to accurately capture evolving discontinuities. These challenges are further compounded in reduced-space simulations, where the basis functions are inherently geometry- and mesh-dependent, making it difficult or even impossible for the basis to represent the diverse family of discontinuities introduced by cuts. Recent advances in representing basis functions with neural fields offer a promising alternative, leveraging their discretization-agnostic nature to represent deformations across varying geometries. However, the inherent continuity of neural fields is an obstruction to generalization, particularly if discontinuities are encoded in neural network weights. We present Wind Lifter, a novel neural representation designed to accurately model complex cuts in thin-walled deformable structures. Our approach constructs neural fields that reproduce discontinuities precisely at specified locations, without baking in the position of the cut line. Crucially, our approach does not embed the discontinuity in the neural network's weights, opening avenues to generalization of cut placement. Our method achieves real-time simulation speeds and supports dynamic updates to cut line geometry during the simulation. Moreover, the explicit representation of discontinuities makes our neural field intuitive to control and edit, offering a significant advantage over traditional neural fields, where discontinuities are embedded within the network's weights, and enabling new applications that rely on general cut placement.

==> plot_data/cdata.tsv <==
epoch	licrom	ours
0	2.188672498	3.238561973
30	1.410064381	1.285230756
60	1.237805467	1.011691218
90	1.16194794	0.9298714717
120	1.067144983	0.9031217548
150	1.058839262	0.8648521384
180	1.068577822	0.8529983725
210	1.063897647	0.9405282164
240	1.059265062	0.8783520048
270	1.035768539	0.9250081951
300	1.053921878	0.8676098576

==> plot_data/cfigure.tikz <==
\begin{tikzpicture}
\begin{semilogyaxis}[
    xlabel=Epoch,
    ylabel={MSE ($\%$)},
    xmin=-10, xmax=310,
    ymin=0.7, ymax=4,
    yticklabel=\pgfmathparse{round(exp(\tick))}\pgfmathprintnumber{\pgfmathresult}
            ,
    legend style={
        fill=none,
        draw=none,
        at={(1, 1)},
        anchor=north east,
        legend columns=1
    },
    width=0.9\linewidth,
    height=0.45\linewidth,
    axis lines=left,
    xtick=data,
]

    % Plot the data
    \addplot[
        color={rgb:red,0;green,0.5;blue,0.9},
        mark=*,
        mark size=1.5pt,
        line width=1.4pt,
        solid,
        mark options={solid}
    ]
    table[x=epoch, y=ours, col sep=tab] {plot_data/cdata.tsv};
    \addlegendentry{Ours}
    
    \addplot[
        color={rgb:red,1;green,0.3;blue,0.3},
        mark=*,
        mark size=1.5pt,
        line width=1.4pt,
        solid,
        mark options={solid}
    ]
    table[x=epoch, y=licrom, col sep=tab] {plot_data/cdata.tsv};
    \addlegendentry{LiCROM}
    
    % Define the target coordinate in the axis space
    \coordinate (t0) at (axis cs:0, 3.238561973);
    

    \node[draw, line width=0.25mm, inner sep=0.8mm, anchor=north west, xshift=18mm, yshift=2mm, name=image0, color={rgb:red,0.1;green,0.6;blue,1}] 
        at (current bounding box.north west) 
        {\includegraphics[width=0.11\linewidth]{figures/new/comparison_mesh/InitGuess.pdf}};
    \draw[thick, color={rgb:red,0.1;green,0.6;blue,1}] (image0.west) -- (t0);


    \coordinate (t220) at (axis cs:210, 0.9405282164);
    
    \node[draw, line width=0.25mm, inner sep=0.8mm, anchor=north west, xshift=32mm, yshift=-3mm, name=image220, color={rgb:red,0.1;green,0.6;blue,1}] 
        at (current bounding box.north west) 
        {\includegraphics[width=0.11\linewidth]{figures/new/comparison_mesh/220.pdf}};
    \draw[thick, color={rgb:red,0.1;green,0.6;blue,1}] (image220.south) -- (t220);
\end{semilogyaxis}
\end{tikzpicture}


==> plot_data/tdata.tsv <==
x	ours_siren	ours_elu	licrom_siren	licrom_elu
16	1.138705304	2.044480377	1.781366952	7.219970971
32	0.9955936138	1.641349097	1.244507823	5.987679958
64	0.9942838249	1.455595246	1.192650013	5.228118226
128	0.8676098576	1.332449929	1.049609669	4.368432984

==> plot_data/tfigure.tikz <==
\begin{tikzpicture}
    \begin{scope}

        \begin{loglogaxis}[
            xlabel=Scale of MLP,
            ylabel={MSE ($\%$)},
            xmin=15, xmax=140,
            ymin=0.7, ymax=12,
            legend style={
                fill=none,
                draw=none,
                at={(-0.15,0.1)},
                anchor=east,
            },
            width=0.95\linewidth,
            height=0.5\linewidth,
            axis lines=left,
            xtick=data,
            xticklabel=\pgfmathparse{round(exp(\tick))}\pgfmathprintnumber{\pgfmathresult},
            yticklabel=\pgfmathparse{round(exp(\tick))}\pgfmathprintnumber{\pgfmathresult}
            ,
            xticklabel style={font=\large},
            yticklabel style={font=\large}
        ]
            \addplot[
                color={rgb:red,0;green,0.5;blue,0.9},
                mark=*,
                mark size=1.7pt,
                line width=1.6pt,
                solid,
                mark options={solid}
            ]
            table[x=x, y=ours_siren, col sep=tab] {plot_data/tdata.tsv};
            \addlegendentry{Ours, SIREN}
        
            \addplot[
                color={rgb:red,0;green,0.5;blue,0.9},
                mark=*,
                mark size=1.7pt,
                line width=1.6pt, 
                dashed,
                mark options={solid}
            ]
            table[x=x, y=ours_elu, col sep=tab] {plot_data/tdata.tsv};
            \addlegendentry{Ours, ELU}
        
            \addplot[
                color={rgb:red,1;green,0.3;blue,0.3},
                mark=*,
                mark size=1.7pt,
                line width=1.6pt,
                solid,
                mark options={solid}
            ]
            table[x=x, y=licrom_siren, col sep=tab] {plot_data/tdata.tsv};
            \addlegendentry{LiCROM, SIREN}
        
            \addplot[
                color={rgb:red,1;green,0.3;blue,0.3},
                mark=*,
                mark size=1.7pt,
                line width=1.6pt,
                dashed,
                mark options={solid}
            ]
            table[x=x, y=licrom_elu, col sep=tab] {plot_data/tdata.tsv};
            \addlegendentry{LiCROM, ELU}
        \end{loglogaxis}
    \end{scope}
\node[anchor=north west, xshift=2mm] at (current bounding box.north west) {\includegraphics[width=0.14\linewidth]{figures/new/plotpic.pdf}};
\end{tikzpicture}

% \begin{tikzpicture}
% \begin{loglogaxis}[
%     xlabel=Scale of MLP,
%     ylabel={MSE (mean squared error)},
%     xmin=15, xmax=150,
%     ymin=1.44e-7, ymax=2.46e-4,
%     legend style={
%         fill=none, % Transparent background
%         draw=none, % No box around legend
%         at={(0.5,-0.2)}, % Center the legend below the plot
%         anchor=north, % Align the top of the legend to this position
%         legend columns=2, % Split the legend into 2 columns
%         /tikz/every even column/.append style={column sep=0.5cm} % Add spacing between columns
%     },
%     width=0.95\linewidth,
%     height=0.55\linewidth,
%     axis lines=left, % Only show the left and bottom axes
%     xtick=data, % Match x ticks with data
%     xticklabel=\pgfmathparse{round(exp(\tick))}\pgfmathprintnumber{\pgfmathresult}
% ]
%     % First two lines: blue
%     \addplot[
%         color={rgb:red,0;green,0.5;blue,0.9},
%         mark=*,
%         mark size=1.5pt, % Smaller markers
%         line width=1.4pt, % Thicker lines
%         solid,
%         mark options={solid} % Ensure solid markers
%     ]
%     table[x=x, y=ours_siren, col sep=tab] {plot_data/tdata.tsv};
%     \addlegendentry{Ours, Siren}

%     \addplot[
%         color={rgb:red,0;green,0.5;blue,0.9},
%         mark=*,
%         mark size=1.5pt, % Smaller markers
%         line width=1.4pt, % Thicker lines
%         dashed,
%         mark options={solid} % Prevent distortion of markers
%     ]
%     table[x=x, y=ours_elu, col sep=tab] {plot_data/tdata.tsv};
%     \addlegendentry{Ours, ELU}

%     % Second two lines: red
%     \addplot[
%         color={rgb:red,1;green,0.3;blue,0.3},
%         mark=*,
%         mark size=1.5pt, % Smaller markers
%         line width=1.4pt, % Thicker lines
%         solid,
%         mark options={solid} % Ensure solid markers
%     ]
%     table[x=x, y=licrom_siren, col sep=tab] {plot_data/tdata.tsv};
%     \addlegendentry{LiCROM, Siren}

%     \addplot[
%         color={rgb:red,1;green,0.3;blue,0.3},
%         mark=*,
%         mark size=1.5pt, % Smaller markers
%         line width=1.4pt, % Thicker lines
%         dashed,
%         mark options={solid} % Prevent distortion of markers
%     ]
%     table[x=x, y=licrom_elu, col sep=tab] {plot_data/tdata.tsv};
%     \addlegendentry{LiCROM, ELU}
% \end{loglogaxis}
% \end{tikzpicture}


==> plot_data_generalization/cdata.tsv <==
difference	MSE
0	0.02
5	0.09
10	0.2
15	0.24
20	0.32
25	0.46
30	0.63


==> plot_data_generalization/cfigure.tikz <==
\begin{tikzpicture}
\begin{semilogyaxis}[
    xlabel=Difference ($\%$),
    ylabel={MSE ($\%$)},
    xmin=-1, xmax=31,
    ymin=0, ymax=1.5,
    %yticklabel=\pgfmathparse{round(exp(\tick))}\pgfmathprintnumber{\pgfmathresult}
            ,
    legend style={
        fill=none,
        draw=none,
        at={(1, 1)},
        anchor=north east,
        legend columns=1
    },
    width=0.9\linewidth,
    height=0.45\linewidth,
    axis lines=left,
    xtick=data,
]

    % Plot the data
    \addplot[
        color={rgb:red,0;green,0.5;blue,0.9},
        mark=*,
        mark size=1.5pt,
        line width=1.4pt,
        solid,
        mark options={solid}
    ]
    table[x=difference, y=MSE, col sep=tab] {plot_data_generalization/cdata.tsv};
    %\addlegendentry{Ours}
    
    
    
    % Define the target coordinate in the axis space
    \coordinate (t10) at (axis cs:10, 0.2);
    

    \node[draw, line width=0.25mm, inner sep=0.8mm, anchor=north west, xshift=0mm, yshift=2mm, name=image0, color={rgb:red,0.1;green,0.6;blue,1}] 
        at (current bounding box.north west) 
        {\includegraphics[width=0.11\linewidth]{plot_data_generalization/0_1.pdf}};
    \draw[thick, color={rgb:red,0.1;green,0.6;blue,1}] (image0.east) -- (t10);


    \coordinate (t20) at (axis cs:20, 0.32);
    \node[draw, line width=0.25mm, inner sep=0.8mm, anchor=north west, xshift=30mm, yshift=-15mm, name=image220, color={rgb:red,0.1;green,0.6;blue,1}] 
        at (current bounding box.north west) 
        {\includegraphics[width=0.11\linewidth]{plot_data_generalization/0_2.pdf}};
    \draw[thick, color={rgb:red,0.1;green,0.6;blue,1}] (image220.north) -- (t20);



    \coordinate (t30) at (axis cs:30, 0.63);
    \node[draw, line width=0.25mm, inner sep=0.8mm, anchor=north west, xshift=55mm, yshift=-15mm, name=image220, color={rgb:red,0.1;green,0.6;blue,1}] 
        at (current bounding box.north west) 
        {\includegraphics[width=0.11\linewidth]{plot_data_generalization/0_3.pdf}};
    \draw[thick, color={rgb:red,0.1;green,0.6;blue,1}] (image220.north) -- (t30);
    
\end{semilogyaxis}
\end{tikzpicture}

